Abundances of Neutron-Capture Elements in 62 Stars in the Globular Cluster Messier 15

M15 is a globular cluster with a known spread in neutron-capture elements. This paper presents abundances of neutron-capture elements for 62 stars in M15. Spectra were obtained with the Michigan/Magellan Fiber System (M2FS) spectrograph, covering a wavelength range from ~4430-4630 A. Spectral lines from Fe I, Fe II, Sr I, Zr II, Ba II, La II, Ce II, Nd II, Sm II, Eu II, and Dy II, were measured, enabling classifications and neutron-capture abundance patterns for the stars. Of the 62 targets, 44 are found to be highly Eu-enhanced r-II stars, another 17 are moderately Eu-enhanced r-I stars, and one star is found to have an s-process signature. The neutron-capture patterns indicate that the majority of the stars are consistent with enrichment by the r-process. The 62 target stars are found to show significant star-to-star spreads in Sr, Zr, Ba, La, Ce, Nd, Sm, Eu, and Dy, but no significant spread in Fe. The neutron-capture abundances are further found to have slight correlations with sodium abundances from the literature, unlike what has been previously found; follow-up studies are needed to verify this result. The findings in this paper suggest that the Eu-enhanced stars in M15 were enhanced by the same process, that the nucleosynthetic source of this Eu pollution was the r-process, and that the r-process source occurred as the first generation of cluster stars was forming.

==> Table2_full.txt <==
      Photometric   Spectroscopic
Star  Temp logg Ref Temp logg vmic [FeI/H] err N  [FeII/H] err N
13196 4720 1.46 K16 4738 1.42 2.38 -2.51 0.022 10 -2.58 0.04 6
18815 4832 1.83 C09 4879 1.67 1.88 -2.42 0.024 13 -2.5 0.01 7
18913 4735 1.61 C09 4796 1.53 2.03 -2.56 0.020 12 -2.65 0.018 6
21948 4746 1.66 C09 4820 1.6 1.83 -2.50 0.018 11 -2.45 0.024 6
 2792 4567 1.26 C09 4510 0.83 2.11 -2.51 0.043 14 -2.59 0.017 8
28510 4754 1.64 C09 4679 1.25 2.06 -2.49 0.034 10 -2.6 0.014 8
31313 4805 1.75 C09 4724 1.42 1.89 -2.44 0.034 10 -2.49 0.029 7
31791 4978 2.13 C09 4957 1.85 2.28 -2.54 0.027 10 -2.47 0.021 7
31914 4338 0.58 C09 4248 0.35 2.20 -2.41 0.034 9 -2.47 0.04 5
33053 4684 1.48 C09 4679 1.22 2.03 -2.48 0.024 13 -2.59 0.026 8
34456 4621 1.37 C09 4622 1.09 2.1 -2.5 0.024 12 -2.51 0.015 7
34561 4641 1.39 C09 4603 1.02 2.32 -2.53 0.034 15 -2.66 0.023 8
34995 4468 1.00 C09 4444 0.69 2.19 -2.45 0.029 9 -2.51 0.024 7
36274 5105 2.35 C09 4994 1.97 1.62 -2.42 0.027 11 -2.49 0.03 8
37215 4445 0.98 C09 4428 0.64 2.03 -2.49 0.029 8 -2.46 0.036 5
37415 4671 1.43 C09 4198 0.32 2.17 -2.40 0.024 10 -2.36 0.057 5
38678 4554 1.23 C09 4572 0.98 2.37 -2.49 0.021 14 -2.55 0.017 7
39752 4598 1.31 C09 4565 0.97 2.12 -2.48 0.024 14 -2.55 0.017 7
39787 4630 1.35 C09 4657 1.21 2.21 -2.48 0.027 13 -2.58 0.013 7
40086 5087 2.36 C09 5086 2.14 1.72 -2.46 0.03 12 -2.53 0.027 5
40825 4313 0.65 C09 4282 0.41 2.4 -2.46 0.029 9 -2.57 0.02 7
41287 4373 0.78 C09 4372 0.56 1.99 -2.45 0.037 9 -2.49 0.044 6
41452 5259 1.95 K16 5250 1.95 1.99 -2.47 0.016 10 -2.42 0.048 6
43788 4325 0.52 C09 4608 1.07 2.26 -2.53 0.024 14 -2.55 0.016 8
45062 4700 1.54 C09 4720 1.3 2.18 -2.44 0.019 14 -2.46 0.031 7
49283 5021 2.10 K16 4946 1.61 1.8 -2.57 0.033 15 -2.69 0.009 6
49505 4640 1.36 K16 4648 1.17 2.08 -2.38 0.02 11 -2.33 0.011 7
51057 4847 1.85 K16 4828 1.61 2.01 -2.52 0.024 13 -2.53 0.036 8
51906 4742 1.46 K16 4753 1.45 2.1 -2.44 0.018 15 -2.48 0.027 8
51962 4847 1.67 K16 4765 1.44 2.23 -2.44 0.022 13 -2.58 0.022 7
52029 4795 1.53 K16 4729 1.37 2.09 -2.55 0.017 11 -2.64 0.024 8
52365 4904 1.62 K16 4791 1.32 2.28 -2.55 0.019 12 -2.56 0.009 7
52908 4705 1.49 K16 4711 1.33 2.37 -2.52 0.022 13 -2.53 0.025 7
54055 5159 1.64 K16 4963 1.61 2.16 -2.47 0.022 10 -2.33 0.024 6
54348 5117 2.35 K16 5012 2.04 1.55 -2.44 0.019 13 -2.54 0.022 7
54353 5226 2.12 K16 5102 1.86 2.04 -2.54 0.014 11 -2.49 0.023 6
54430 4718 1.41 K16 4684 1.28 1.98 -2.49 0.024 13 -2.51 0.02 8
56734 4755 1.59 K16 4742 1.41 2.01 -2.45 0.022 11 -2.48 0.02 8
57577 4923 1.95 K16 4936 1.86 2.06 -2.48 0.023 12 -2.42 0.024 8
57951 4671 1.47 K16 4639 1.15 1.98 -2.43 0.026 11 -2.47 0.035 7
58201 4872 1.78 K16 4810 1.54 1.81 -2.44 0.021 14 -2.46 0.03 7
58343 5182 2.45 K16 5080 2.18 2.06 -2.45 0.027 12 -2.48 0.021 8
59959 4771 1.70 K16 4706 1.32 2.16 -2.55 0.026 14 -2.5 0.02 8
60377 4684 1.47 K16 4670 1.33 1.87 -2.47 0.021 11 -2.56 0.022 8
60808 4723 1.46 K16 4702 1.28 2.35 -2.4 0.024 11 -2.49 0.019 6
63287 5115 2.61 K16 5053 2.16 1.52 -2.44 0.022 12 -2.47 0.035 7q
 9753 4697 1.52 C09 4692 1.27 2.22 -2.54 0.021 13 -2.6 0.03 8
 K146 4502 1.11 K16 4524 0.94 2.3 -2.5 0.02 11 -2.56 0.014 7
 K169 4537 1.06 K16 4441 0.71 2.14 -2.49 0.023 13 -2.52 0.022 8
 K341 4254 0.67 K16 4229 0.4 2.12 -2.5 0.036 9 -2.46 0.037 8
 K431 4352 0.84 K16 4362 0.6 2.34 -2.55 0.02 10 -2.58 0.018 7
 K709 4534 1.13 K16 4544 0.99 2.16 -2.49 0.016 13 -2.48 0.019 7
 K875 4859 1.44 K16 4846 1.64 2.14 -2.46 0.019 11 -2.33 0.016 6
NOMAD1001 4914 1.94 K16 4855 1.72 1.96 -2.56 0.02 11 -2.63 0.028 7
NOMAD1069 4861 1.74 K16 4802 1.56 2.07 -2.53 0.017 14 -2.59 0.026 7
NOMAD580  5162 2.26 K16 5089 2.2 1.86 -2.4 0.015 14 -2.41 0.018 6
NOMAD596  4820 1.65 K16 4846 1.64 2.11 -2.46 0.022 12 -2.48 0.024 7
NOMAD729  5125 1.99 K16 5089 1.85 1.97 -2.49 0.016 13 -2.42 0.023 6
NOMAD744  5046 1.60 K16 5048 1.77 2.18 -2.4 0.013 12 -2.31 0.015 6
NOMAD851  5064 2.13 K16 4999 2.00 2.34 -2.48 0.014 12 -2.45 0.010 8
NOMAD854  4997 1.99 K16 4855 1.65 2.15 -2.51 0.02 12 -2.5 0.024 7
NOMAD955  4505 1.11 K16 4450 0.74 2.23 -2.54 0.027 12 -2.53 0.013 7


==> Table4_full.txt <==
starID [BaII/FeII] err [EuII/FeII] err [BaII/EuII] err Classification
13196 -0.33 0.30 0.47 0.20 -0.8 0.28 r-I
18815 -0.32 0.20 0.48 0.20 -0.80 0.28 r-I
18913 -0.31 0.10 0.54 0.10 -0.85 0.14 r-I
21948  0.05 0.10 0.53 0.10 -0.48 0.14 r-I
 2792  0.08 0.10 0.88 0.10 -0.80 0.14 r-II
28510 -0.03 0.10 0.78 0.10 -0.81 0.14 r-II
31313  0.13 0.10 0.82 0.10 -0.69 0.14 r-II
31791 -0.03 0.10 0.87 0.10 -0.90 0.14 r-II
31914  0.36 0.10 1.06 0.10 -0.70 0.14 r-II
33053 -0.26 0.10 0.53 0.10 -0.79 0.14 r-I
34456  0.00 0.10 0.85 0.10 -0.78 0.14 r-II
34561  0.15 0.10 1.05 0.10 -0.85 0.14 r-II
34995  0.11 0.15 0.98 0.10 -0.87 0.18 r-II
36274  0.25 0.15 0.77 0.15 -0.52 0.21 r-II
37215  0.27 0.10 0.76 0.10 -0.49 0.14 r-II
37415  0.41 0.20 0.76 0.10 -0.35 0.22 r-II
38678  0.06 0.10 0.96 0.10 -0.90 0.14 r-II
39752 -0.11 0.10 0.64 0.10 -0.75 0.14 r-I
39787  0.18 0.10 0.77 0.10 -0.59 0.14 r-II
40086  0.34 0.20 1.10 0.15 -0.76 0.25 r-II
40825 -0.04 0.20 0.83 0.10 -0.87 0.22 r-II
41287  0.24 0.15 0.79 0.10 -0.55 0.18 r-II
41452  0.40 0.15 0.62 0.20 -0.22 0.25 r-I
43788  0.08 0.15 0.82 0.10 -0.74 0.18 r-II
45062  0.22 0.10 0.90 0.10 -0.68 0.14 r-II
49283 -0.15 0.10 0.50 0.10 -0.65 0.14 r-I
49505 -0.03 0.10 0.78 0.10 -0.81 0.14 r-II
51057 -0.13 0.10 0.62 0.10 -0.75 0.14 r-I
51906 -0.34 0.10 0.53 0.15 -0.87 0.18 r-I
51962 -0.09 0.10 0.82 0.10 -0.91 0.14 r-II
52029  0.06 0.10 0.72 0.10 -0.66 0.14 r-II
52365 -0.31 0.10 0.56 0.10 -0.87 0.14 r-I
52908  0.19 0.10 1.00 0.10 -0.81 0.14 r-II
54055  0.82 0.10 0.74 0.10  0.08 0.22 s
54348  0.38 0.10 0.75 0.20 -0.37 0.22 r-II
54353  0.45 0.10 0.90 0.20 -0.45 0.22 r-II
54430  0.02 0.20 0.76 0.10 -0.74 0.22 r-II
56734  0.24 0.10 0.92 0.10 -0.68 0.14 r-II
57577  0.22 0.10 1.00 0.10 -0.78 0.10 r-II
57951  0.08 0.10 0.65 0.10 -0.57 0.14 r-I
58201  0.34 0.10 0.80 0.15 -0.46 0.18 r-II
58343 -0.34 0.10 0.56 0.10 -0.90 0.14 r-I
59959  0.14 0.10 0.84 0.10 -0.70 0.14 r-II
60377  0.21 0.10 0.75 0.10 -0.54 0.14 r-II
60808  0.12 0.10 0.92 0.10 -0.80 0.14 r-II
63287 -0.09 0.10 0.58 0.10 -0.67 0.14 r-I
 9753 -0.14 0.10 0.26 0.10 -0.40 0.14 not-RPE
 K146 -0.23 0.10 0.58 0.10 -0.81 0.14 r-I
 K169 -0.06 0.10 0.78 0.10 -0.84 0.14 r-II
 K341  0.06 0.30 0.86 0.10 -0.80 0.32 r-II
 K431 -0.10 0.10 0.58 0.10 -0.68 0.14 r-I
 K709  0.29 0.10 0.81 0.10 -0.52 0.10 r-II
 K875  0.31 0.10 0.82 0.10 -0.51 0.14 r-II
NOMAD1001 0.03 0.10 0.72 0.10 -0.73 0.14 r-II
NOMAD1069 0.15 0.10 0.91 0.10 -0.76 0.14 r-II
NOMAD580  0.36 0.10 1.09 0.10 -0.73 0.18 r-II
NOMAD596  0.15 0.10 0.85 0.10 -0.70 0.14 r-II
NOMAD729  0.39 0.10 0.83 0.20 -0.44 0.22 r-II
NOMAD744  0.63 0.10 0.76 0.10 -0.13 0.14 r-II
NOMAD851 -0.08 0.10 0.87 0.10 -0.95 0.14 r-II
NOMAD854  0.55 0.10 0.62 0.10 -0.07 0.14 r-I
NOMAD955  0.09 0.10 0.87 0.10 -0.78 0.14 r-II


==> Table5_full.txt <==
      [Sr/H]   [Zr/H]   [La/H]    [Ce/H]    [Nd/H]    [Sm/H]    [Dy/H]
13196 <-2.160 <-1.860 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
18815 <-2.220  -2.090 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
18913 <-2.460  -2.250 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
21948 <-2.500  -2.200 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
2792   -2.680  -2.150 -1.930 -2.206 -1.920 -1.777 -1.560
28510 <-2.290  -2.280 -1.990 -2.380 -2.100 -1.935 -1.690
31313 <-2.340  -2.080 -1.860 -2.081 -2.000 -1.824 -1.490
31791 <-2.140  -2.040 -1.640 -1.966 -1.720 -1000.777 -1000.560
31914 <-2.140  -1.810 -1.690 -1.903 -1.581 -1.600 -1.240
33053 <-2.480  -2.210 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
34456 <-2.600  -2.040 -1.900 -2.086 -1.900 -1.807 -1.540
34561 <-2.330  -2.130 -1.890 -2.162 -1.897 -1.837 -1.550
34995  -2.550  -2.090 -1.800 -2.117 -1.788 -1.719 -1.300
36274 <-2.420  -2.140 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
37215  -2.560  -2.100 -1.920 -2.213 -1.947 -1.833 -1.470
37415  -2.680  -1.950 -1.800 -2.078 -1.783 -1.728 -1.320
38678  -2.540  -2.065 -1.780 -2.096 -1.844 -1.742 -1.440
39752 <-2.680  -2.190 -1.980 -2.494 -2.225 -1.917 -1.800
39787 <-2.380  -2.210 -2.030 -2.253 -2.018 -1.769 -1.560
40086 <-1.860  -1.880 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
40825  -2.770  -2.030 -2.060 -2.298 -2.027 -1.919 -1.590
41287 <-2.600  -2.075 -1.900 -2.243 -1.986 -1.843 -1.580
41452 <-1.670  -2.030 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
43788 <-2.480  -2.190 -1.940 -2.215 -1.958 -1.911 -1.630
45062 <-2.440  -2.100 -1.670 -2.071 -1.850 -1.655 -1.450
49283 <-2.370  -2.320 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
49505  -2.330  -2.030 -1.750 -2.081 -1.770 -1.709 -1.360
51057 <-2.320  -2.180 -1000.930 -2.266 -1000.920 -1000.777 -1000.560
51906 <-2.540  -2.070 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
51962 <-2.440  -2.090 -1000.930 -2.206 -2.015 -1.737 -1000.560
52029 <-2.750  -2.250 -2.020 -2.284 -2.077 -1.847 -1.700
52365 <-2.750  -2.260 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
52908 <-2.220  -1.990 -1.720 -2.081 -1.817 -1.660 -1.430
54055 <-2.070  -1.830 -1000.930 -1.766 -1.360 -1000.777 -1000.560
54348 <-2.090  -1.950 -1.640 -2.056 -1000.920 -1000.777 -1000.560
54353 <-1.740  -1.940 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
54430 <-2.670  -2.180 -1.990 -2.280 -1.975 -1.822 -1.620
56734 <-2.200  -1.940 -1.770 -2.029 -1.790 -1.517 -1.450
57577 <-2.230  -1.910 -1000.930 -1.810 -1.645 -1000.777 -1000.560
57951 <-2.430  -2.060 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
58201 <-2.240  -2.060 -1.740 -2.046 -1.867 -1000.777 -1000.560
58343 <-1.950  -2.050 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
59959 <-2.070  -2.020 -1.700 -2.086 -1.875 -1000.777 -1000.560
60377 <-2.570  -2.220 -2.000 -2.308 -2.100 -1.763 -1.570
60808 <-2.100  -1.940 -1.700 -2.072 -1.827 -1.750 -1.390
63287 <-2.140 <-1.440 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
9753  <-2.540  -2.250 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
NOMAD1001 <-2.260  -2.350 -1000.930 -1001.206 -1000.920 -1000.777 -1000.560
NOMAD1069 <-2.330  -2.050 -1000.930 -2.061 -1.883 -1000.777 -1.580
NOMAD580  <-2.200  -1.830 -1000.930 -1.753 -1.577 -1.327 -1000.560
NOMAD596  <-2.260  -2.010 -1000.930 -2.043 -1.857 -1.637 -1000.560
NOMAD729  <-1.810  -1.960 -1.670 -1.960 -1000.920 -1.617 -1.270
NOMAD744  <-2.200  -1.820 -1000.930 -1.973 -1.733 -1.564 -1000.560
NOMAD851  <-2.680  -1.940 -1000.930 -1.986 -1.797 -1000.777 -1.370
NOMAD854  <-2.210  -1.850 -1000.930 -1.926 -1.470 -1000.777 -1000.560
NOMAD955   -2.460  -2.105 -1.850 -2.172 -1.886 -1.790 -1.500
K146      <-2.600  -2.110  -2.180 -2.436 -2.230 -2.157 -1.930
K169      <-2.590  -2.115  -1.920 -2.288 -1.977 -1.863 -1.560
K341       -2.750  -1.935  -1.850 -2.173 -1.810 -1.773 -1.450
K431      <-2.650  -2.165  -2.200 -2.379 -2.270 -2.041 -1.850
K709       -2.490  -2.020  -1.810 -2.125 -1.892 -1.799 -1.490
K875      <-2.290  -1.850 -1000.930 -2.064 -1.720 -1.467 -1000.560

